High-order bounds-satisfying approximation of partial differential equations via finite element variational inequalities

Solutions to many important partial differential equations satisfy bounds constraints, but approximations computed by finite element or finite difference methods typically fail to respect the same conditions. Chang and Nakshatrala enforce such bounds in finite element methods through the solution of variational inequalities rather than linear variational problems. Here, we provide a theoretical justification for this method, including higher-order discretizations. We prove an abstract best approximation result for the linear variational inequality and estimates showing that bounds-constrained polynomials provide comparable approximation power to standard spaces. For any unconstrained approximation to a function, there exists a constrained approximation which is comparable in the $W^{1,p}$ norm. In practice, one cannot efficiently represent and manipulate the entire family of bounds-constrained polynomials, but applying bounds constraints to the coefficients of a polynomial in the Bernstein basis guarantees those constraints on the polynomial. Although our theoretical results do not guaruntee high accuracy for this subset of bounds-constrained polynomials, numerical results indicate optimal orders of accuracy for smooth solutions and sharp resolution of features in convection-diffusion problems, all subject to bounds constraints.

==> diffmms_deg1.csv <==
N,ul2,uh1,uen,cl2,ch1,cen
4,0.18133620119412378,3.3452155297045727,2.0675279045021853,0.1752808870116113,3.31958912866245,2.0691164116767014
8,0.11067668921836613,2.7217381202566386,1.4515830232609583,0.10732439075575587,2.704463743471979,1.4522624913159863
16,0.03142553244938069,1.3853818528020894,0.7639919321024753,0.029412812936398924,1.3786559957110267,0.7641772596092259
32,0.008319497519499734,0.6922966279838786,0.386919444724942,0.007625475351005234,0.6909171694950828,0.386950302048648
64,0.002130478698739259,0.34569957431624565,0.1940867569436773,0.001931934593466085,0.3454741858574943,0.19409102967403805


==> diffmms_deg2.csv <==
N,ul2,uh1,uen,cl2,ch1,cen
4,0.10975881053966674,2.7678169118170164,1.3011256959543627,0.11247918320316591,2.644218965753786,1.3286386022687964
8,0.012523611169414505,0.7220875173352134,0.35440820346550533,0.021037302399032676,0.7565657032290998,0.3617006342330258
16,0.0015648871933097671,0.191037431778288,0.0926500602833534,0.00416329264528239,0.19647051228546292,0.0941637500024005
32,0.00019887668997900523,0.04924215720434497,0.023510044550626757,0.0006512068250888796,0.049800799818885196,0.02372101365329584
64,2.473011800943021e-05,0.012164024569942762,0.005909233232711999,9.075125796718403e-05,0.01226676272714298,0.005936489939447679


==> diffmms_deg3.csv <==
N,ul2,uh1,uen,cl2,ch1,cen
4,0.015583181048390045,0.6459292901152743,0.38078699906236224,0.049777069355530536,0.849534066916313,0.42346425175758007
8,0.0013623413035907031,0.1077500064912161,0.056576450534740474,0.006417720633140414,0.15702375548183276,0.06625780689024348
16,9.093636093137107e-05,0.014207515266809315,0.007387520907081366,0.00044491156843771946,0.019099678344927713,0.008188562037820073
32,5.507870850165649e-06,0.001750430635344331,0.000934351432305651,2.8493412151747372e-05,0.00204915978007272,0.00098507834810593
64,3.309765007439154e-07,0.00021212758357818921,0.00011717641279418995,1.8563271129537652e-06,0.0002287890715109524,0.00012030984878828892

